Rapid "Turn-on" of type 1 AGN in a quiescent early type galaxy SDSS1115+0544

We present a detailed study of a transient in the center of SDSS1115+0544 based on the extensive UV, optical, mid-IR light curves (LC) and spectra over 1200 days. The host galaxy is a quiescent early type galaxy at $z$ = 0.0899 with a blackhole mass of $2\times10^7M_\odot$. The transient underwent a 2.5 magnitude brightening over $\sim120$ days, reaching a peak $V$-band luminosity (extinction corrected) of $-20.9$ magnitude, then fading 0.5 magnitude over 200 days, settling into a plateau of $>600$ days. Following the optical brightening are the significant mid-IR flares at $3.4$ and $4.5\mu$m, with a peak time delay of $\sim180$ days. The mid-IR LCs are explained as the echo of UV photons by a dust medium with a radius of $5\times10^{17}$ cm, consistent with $\rm E(B-V)$ of 0.58 inferred from the spectra. This event is very energetic with an extinction corrected $L_{bol} \sim 4\times10^{44}$ erg s$^{-1}$. Optical spectra over 400 days in the plateau phase revealed newly formed broad H$\alpha, \beta$ emission with a FWHM of $\sim3750$ km s$^{-1}$ and narrow coronal lines such as [Fe VII], [Ne V]. This flare also has a steeply rising UV continuum, detected by multi-epoch $Swift$ data at $+700$ to $+900$ days post optical peak. The broad Balmer lines and the UV continuum do not show significant temporal variations. The slow evolving LCs over 1200 days, the constant Balmer lines and UV continuum at late-times rule out TDE and SN IIn as the physical model for this event. We propose that this event is a `turn-on' AGN, transitioning from a quiescent state to a type 1 AGN with a sub-Eddington accretion rate of $0.017M_\odot$/yr. This change occurred on a very short time scale of $\sim 120- 200$ days. The discovery of such a rapid `turn-on' AGN poses challenges to accretion disk theories and may indicate such event is not extremely rare.

==> midir_raw.dat <==
# W1, W2 are in Vega as the convention from the WISE archive
# W1 W2 are the total magnitude without the host subtraction
# the quiescent host magnitudes are taken as W1 = 14.075 (vega)
# W2 = 13.93 (vega).
# To convert from vega to AB, we use W1 (AB) = W1 (vega) + 2.655
# W2 (AB) = W2 (vega) + 3.29
#  MJD         W1       W1err    W2     W2err
 55350.5267  14.025   0.027  13.859   0.032
 55540.1844  14.166   0.026  13.978   0.065
 56813.0074  14.065   0.017  13.969   0.039
 57002.1265  14.042   0.013  13.929   0.068
 57174.2826  13.259   0.011  12.768   0.015
 57366.9690  13.045   0.015  12.286   0.017
 57533.1585  13.127   0.016  12.273   0.010
 57731.2281  13.241   0.008  12.355   0.015
 57893.7346  13.362   0.011  12.529   0.012
 58097.6975  13.473   0.010  12.667   0.036


==> optical_hostsub.dat <==
#JD,                 mag, magerr, maglim,           zpterr
# day                AB
2453762.198040000163,NaN,NaN,21.800000000000,0.020388118220
2453762.341440000106,NaN,0.306540377163,22.200000000000,0.020845537348
2453762.485270000063,NaN,0.185578811643,21.600000000000,0.020316723155
2453762.628029999789,NaN,NaN,22.100000000000,0.020492127559
2453792.034479999915,NaN,NaN,22.000000000000,NaN
2453792.189950000029,NaN,NaN,22.000000000000,0.020496335923
2453792.346439999994,NaN,NaN,22.000000000000,0.020172612150
2453792.504569999874,NaN,0.183921284849,21.800000000000,0.019739307012
2453850.035879999865,NaN,0.229293749770,21.900000000000,0.019566229024
2453850.184789999854,NaN,0.313714457140,21.900000000000,0.019655869269
2453850.337270000018,NaN,0.119360062652,21.700000000000,0.019721262861
2453850.487519999966,NaN,0.244680838269,21.500000000000,0.019308372991
2454063.996470000129,NaN,0.171612569766,21.900000000000,0.019884615995
2454064.002299999818,NaN,0.265641599376,21.200000000000,0.019962886950
2454064.008179999888,NaN,0.169961660269,21.600000000000,0.019947476327
2454064.014130000025,NaN,0.013852392654,21.800000000000,0.019950008546
2454096.953660000116,NaN,0.018867858721,21.800000000000,0.019961259616
2454096.958240000065,NaN,0.218533670193,21.700000000000,0.019967185605
2454096.962809999939,NaN,0.217665979531,21.500000000000,0.019987382300
2454096.967329999898,NaN,0.183846547783,21.800000000000,0.019865866179
2454127.912289999891,NaN,0.178589634514,21.800000000000,0.019408510849
2454127.919600000139,NaN,0.211820286274,21.500000000000,0.019704616748
2454127.926909999922,NaN,NaN,21.900000000000,0.019625040111
2454127.934229999781,NaN,0.146043162187,21.600000000000,0.019501255848
2454169.881570000201,NaN,0.180732950222,21.700000000000,0.019988768564
2454169.890990000218,NaN,0.261736386748,21.800000000000,0.019985597036
2454169.900530000217,NaN,0.000000000000,21.600000000000,0.019988672120
2454169.909950000234,NaN,0.104428169622,21.700000000000,0.019935370157
2454184.766059999820,NaN,0.118111623556,21.900000000000,0.020172932709
2454184.772119999863,NaN,0.127350872276,22.000000000000,0.020162860795
2454184.778229999822,NaN,0.180505067192,22.000000000000,0.020114823675
2454184.784330000170,NaN,NaN,21.900000000000,0.019932121202
2454206.706480000168,NaN,NaN,21.400000000000,0.019851725481
2454206.713049999904,NaN,NaN,22.000000000000,0.019348701838
2454206.719620000105,NaN,0.134306184265,22.000000000000,0.019812761864
2454206.726180000231,NaN,0.187722803432,22.000000000000,0.019759427079
2454454.938490000088,NaN,0.183049636736,21.400000000000,0.019470539667
2454454.947589999996,NaN,0.029379479316,22.000000000000,0.019573849080
2454454.956710000057,NaN,0.184243652115,21.500000000000,0.019572141680
2454454.965780000202,NaN,NaN,21.500000000000,0.019406037219
2454466.002590000164,NaN,0.159695504963,21.300000000000,0.019261683368
2454466.006479999982,NaN,0.194702472098,21.200000000000,0.019624677719
2454466.010439999867,NaN,0.193607175818,21.600000000000,0.019577218448
2454466.014429999981,NaN,0.177789820246,21.800000000000,0.019640901882
2454569.685060000047,NaN,0.006926789370,21.800000000000,0.020018970572
2454569.691089999862,NaN,0.229059152257,21.800000000000,0.019906769773
2454569.697190000210,NaN,0.157537406261,21.600000000000,0.020203620314
2454591.639140000101,NaN,0.003068336656,22.000000000000,0.019851093444
2454591.645829999819,NaN,0.071633943279,21.000000000000,0.020409000859
2454591.652639999986,NaN,0.008876484970,22.000000000000,0.019987962587
2454591.659330000170,NaN,0.129319248217,22.200000000000,0.020101358095
2454849.911820000038,NaN,0.177807655177,21.700000000000,0.019772313266
2454849.917059999891,NaN,0.153684542373,21.600000000000,0.019461993176
2454849.922220000066,NaN,0.238003981996,21.600000000000,0.019936909581
2454849.927480000071,NaN,0.153559104351,21.900000000000,0.019944716852
2454881.881810000166,NaN,0.103880423519,20.600000000000,0.019213248972
2454881.884159999900,NaN,0.129244120229,21.400000000000,0.019199943798
2454881.886570000090,NaN,0.010828578861,20.200000000000,0.019686452875
2454881.889059999958,NaN,0.180185570336,20.600000000000,0.019352823464
2454909.780759999994,NaN,0.187642632578,22.200000000000,0.019865536992
2454909.789510000031,NaN,0.133077880607,22.000000000000,0.020072143846
2454909.798309999984,NaN,0.244025958847,22.100000000000,0.020172564512
2454909.807180000003,NaN,0.243427123672,21.900000000000,0.019738250730
2454950.703939999919,NaN,0.158166189722,22.100000000000,0.020280868917
2454950.712830000091,NaN,0.176235268236,22.200000000000,0.020276713501
2454950.730620000046,NaN,0.027126806959,21.900000000000,0.020018834679
2455572.962092611007,NaN,2.560801271864,21.700000000000,0.019150982932
2455572.969048610888,NaN,0.015037009928,21.900000000000,0.019213723541
2455572.976056611165,NaN,0.097683929585,20.900000000000,0.019305548278
2455572.983046611305,NaN,0.229611084478,21.900000000000,0.019396804192
2455624.897067611106,NaN,0.199639847101,21.700000000000,0.019691052179
2455624.904462611303,NaN,0.102856369963,20.900000000000,0.019658144586
2455624.911700611003,NaN,0.143031485937,21.000000000000,0.019359799134
2455624.919121610932,NaN,0.120620277821,21.600000000000,0.019173703706
2455634.763510610908,NaN,0.026923055811,21.600000000000,0.020048961301
2455634.771600611042,NaN,0.127343374038,21.900000000000,0.020167323426
2455634.779729611240,NaN,0.158742382194,21.400000000000,0.020195363038
2455634.787810611073,NaN,0.000000000000,21.500000000000,0.019805163295
2455687.667171610985,NaN,0.000000000000,21.900000000000,0.020187687304
2455687.674121611286,NaN,0.109778367062,21.800000000000,0.019878388581
2455687.681001611054,NaN,0.263992224210,21.600000000000,0.020192206819
2455687.687938611023,NaN,0.197576127020,21.800000000000,0.020152206478
2455980.860217611305,NaN,0.242926603317,22.200000000000,0.020037232658
2455980.870059611276,NaN,0.096923694271,21.900000000000,0.020045963464
2455980.889631611295,NaN,2.068007044844,22.000000000000,0.019589473251
2455990.792204611003,NaN,0.202376560333,21.300000000000,0.019702265751
2455990.798036611173,NaN,0.177537801805,21.200000000000,0.019868891559
2455990.803844611160,NaN,0.227036138159,21.800000000000,0.019897823652
2456000.765316611156,NaN,0.202853963215,22.000000000000,0.019523052492
2456000.773471611086,NaN,0.212804806013,21.800000000000,0.019973088534
2456000.781589610968,NaN,0.183731423694,22.000000000000,0.019987710943
2456000.789696610998,NaN,0.120288203377,21.200000000000,0.020041686865
2456037.703013611026,NaN,0.257946220456,21.900000000000,0.020024058645
2456037.710018611047,NaN,0.204457909156,21.900000000000,0.019970342507
2456037.717023611069,NaN,0.137291695934,22.200000000000,0.020031751203
2456037.724029611330,NaN,0.240829697867,21.900000000000,0.020022339931
2456301.989501611330,NaN,0.072632171191,21.900000000000,0.019962829836
2456301.999135611113,NaN,0.199718495268,22.400000000000,0.019795817698
2456302.008816611022,NaN,0.197567036013,22.000000000000,0.019913915809
2456302.018447611015,NaN,0.211165385801,21.700000000000,0.019804839098
2456311.899469611235,NaN,2.113207377674,22.100000000000,0.020225965547
2456311.905398610979,NaN,0.154904955990,22.000000000000,0.020030009265
2456311.911242611241,NaN,0.175989406237,21.400000000000,0.020036639601
2456311.917108611204,NaN,0.162389026640,21.700000000000,0.020002869120
2456356.839591611177,NaN,0.096314596779,21.400000000000,0.020002443790
2456356.846566610970,NaN,0.148703729454,21.400000000000,0.019948894349
2456356.853616611101,NaN,0.041821537478,22.000000000000,0.019913345250
2456356.860735611059,NaN,0.005891993068,22.000000000000,0.019964371205
2456364.924104610924,NaN,0.193592654533,21.900000000000,0.019952823249
2456364.928311611060,NaN,0.215886985785,21.700000000000,0.019965143940
2456364.932503611315,NaN,0.199590288531,21.600000000000,0.019966101495
2456364.936736611184,NaN,0.099431317790,22.000000000000,0.020036128490
2456388.762956610881,NaN,0.181270818222,22.000000000000,0.019997868391
2456388.768351611216,NaN,0.232154356785,21.900000000000,0.020010554374
2456388.773770611268,NaN,0.202569231566,21.800000000000,0.020018158775
2456388.779258611146,NaN,0.207410949396,21.300000000000,0.020038990279
2456393.688237611204,NaN,0.036851691702,22.100000000000,0.019880778205
2456393.695186611265,NaN,0.159928425441,22.000000000000,0.019969439441
2456393.702087610960,NaN,0.246189186730,21.800000000000,0.019937028596
2456393.709077611100,NaN,0.186358421432,21.700000000000,0.019969883339
2456639.986399599817,NaN,0.152704935960,22.100000000000,0.019793171567
2456639.993828599807,NaN,0.062271477964,22.000000000000,0.019836704673
2456640.001260600053,NaN,0.182349811012,21.700000000000,0.019942537061
2456640.008691600058,NaN,0.239786864268,21.500000000000,0.019910037289
2456663.908945600037,NaN,0.222314647591,21.900000000000,0.019927779739
2456663.917983599938,NaN,0.232706923845,21.800000000000,0.019816226373
2456663.927034600172,NaN,0.145115168786,21.900000000000,0.019560089051
2456663.936091599986,NaN,0.228988109078,21.700000000000,0.019357166595
2456681.003269500099,NaN,0.082860389440,21.800000000000,0.019888716606
2456681.011337500066,NaN,2.611625984745,21.700000000000,0.019655584701
2456681.019421500154,NaN,0.092115040788,21.900000000000,0.019768689599
2456681.030074500013,NaN,0.187608679767,21.800000000000,0.019646599752
2456715.821147600189,NaN,0.174228702213,21.500000000000,0.019261103574
2456715.826262599789,NaN,0.173283573271,21.800000000000,0.019795834481
2456715.831383599900,NaN,0.000000000000,21.900000000000,0.019637836968
2456715.836494599935,NaN,0.243026687875,21.900000000000,0.019680044679
2456726.812781599816,NaN,0.232716113347,21.200000000000,0.019862686446
2456726.821038600057,NaN,0.136410403409,21.700000000000,0.019730824059
2456726.829321600031,NaN,0.184686987721,21.800000000000,0.019846016208
2456726.837594599929,NaN,0.201319396585,21.800000000000,0.019785230961
2456804.663644600194,NaN,0.243656915558,21.700000000000,0.019523527093
2456804.668751600198,NaN,0.210118764368,21.900000000000,0.019828226490
2456804.673837599810,NaN,0.204276614723,21.500000000000,0.019906937093
2456804.678923599888,NaN,0.202147357747,21.700000000000,0.019963866063
2457040.975495600142,21.460738694569,0.181283223133,NaN,0.020006695598
2457040.980314599816,21.291027176260,0.164407580196,NaN,0.019750264966
2457040.985138600226,21.249936556230,0.174968026300,NaN,0.020034986298
2457040.989964600187,21.149504856835,0.142919327171,NaN,0.019962661994
2457079.893530599773,20.070194911433,0.038118944148,NaN,0.019712520710
2457079.900345600210,20.159213215242,0.053887737228,NaN,0.019931008045
2457079.907150600106,20.176340236319,0.105858141164,NaN,0.019474394708
2457079.913959600031,20.166561341941,0.064143388925,NaN,0.019896534446
2457091.842706600204,19.788659385979,0.051781762296,NaN,0.019978016509
2457091.850038600154,19.771687205689,0.045520259923,NaN,0.019943835374
2457091.857339600101,19.776686141098,0.062711920941,NaN,0.019718260354
2457091.864635599777,19.713082279112,0.050662104557,NaN,0.019807596223
2457096.793912400026,19.680909820510,0.044635398690,NaN,0.019701282028
2457096.801427400205,19.627522373047,0.033387949772,NaN,0.019277897880
2457096.816856400110,19.675922382441,0.031038731649,NaN,0.019795877628
2457096.827372400090,19.712005727829,0.027939986127,NaN,0.019605513613
2457135.665186599828,19.054273584423,0.019393367559,NaN,0.019973177170
2457135.672486600000,19.084995071505,0.031307275365,NaN,0.019893121487
2457135.679778600112,19.098966191619,0.025771163672,NaN,0.019931819909
2457135.687076599803,19.081996499155,0.029554094013,NaN,0.019909351928
2457162.653363599908,18.994815103064,0.029514869653,NaN,0.019941096313
2457162.659468600061,18.972107429227,0.023516085760,NaN,0.019954786353
2457162.668348600157,19.027167000945,0.023133480734,NaN,0.019988016292
2457162.674432599917,18.962063893829,0.024188607229,NaN,0.019910401731
2457180.677555600181,19.032494227096,0.042465069789,NaN,0.019639484804
2457180.682268599980,19.130002369439,0.061169408916,NaN,0.019855814401
2457180.686987599824,19.056901229750,0.038165295936,NaN,0.019586982572
2457180.691693599802,19.093627319487,0.031495370447,NaN,0.019348730901
2457408.981274600141,19.769579238827,0.071953584856,NaN,0.019393241055
2457408.985950599890,19.809208213033,0.059480596023,NaN,0.019436517971
2457408.990624600090,19.729767101318,0.146206728521,NaN,0.019456422717
2457408.995299600065,19.795800347051,0.048784893069,NaN,0.019413612157
2457446.966468600091,19.879011511779,0.060545380178,NaN,0.019950642278
2457446.969551600050,19.744013782809,0.044846220787,NaN,0.020039003534
2457446.972627600189,19.857725505132,0.067680817923,NaN,0.019986211716
2457446.975715599954,19.837522006806,0.042813862256,NaN,0.019773001472
2457503.743345600087,19.853248328966,0.124714259834,NaN,0.020146272761
2457503.747502599843,19.743803794836,0.042882670514,NaN,0.019911724849
2457503.751667600125,19.761273744634,0.064819772875,NaN,0.020137517417
2457503.755829600152,19.880174997829,0.039362022445,NaN,0.019328167144
2457512.729073599912,19.965698468688,0.044441484070,NaN,0.020026273805
2457512.733143600170,19.810093006872,0.054415453660,NaN,0.019981220243
2457512.737177600153,19.806145028556,0.031529199787,NaN,0.019985602824
2457512.741209600121,19.761605539411,0.031521354668,NaN,0.019976311682
2457519.640861600172,19.913703847020,0.041972853397,NaN,0.019959848692
2457519.646918599959,19.972815128415,0.037400786288,NaN,0.019927094683
2457519.652988600079,19.859374241318,0.035536256783,NaN,0.019990986814
2457718.026273607742,19.832323738132,0.034643304560,NaN,0.019318969517
2457718.029164920561,20.018595279458,0.068399430474,NaN,0.019549322590
2457718.033672821242,19.845829620005,0.065805028069,NaN,0.019590527730
2457727.022233441006,19.973332617108,0.062152372086,NaN,0.019187420214
2457727.024556711782,19.758538334532,0.052422597684,NaN,0.019414199265
2457727.026903832331,19.866383344136,0.105917037130,NaN,0.019232661722
2457746.957321036607,19.735139271644,0.126192442606,NaN,0.019429965640
2457746.961701287422,19.902465625704,0.087741362093,NaN,0.019485561368
2457785.954045275226,20.056402951444,0.057967148376,NaN,0.019611237378
2457785.959478816018,19.984427296152,0.101895211906,NaN,0.019574551052
2457785.963809729554,19.786088995991,0.130734992265,NaN,0.019568109225
2457806.001927710604,19.826599794014,0.200402015114,NaN,0.019313079283
2457806.015309254173,19.910404156606,0.091119280790,NaN,0.019425352954
2457829.731973190326,19.984423296024,0.067165971223,NaN,0.019330871931
2457829.736245657783,20.004078359789,0.082821664842,NaN,0.019251943946
2457829.740543163382,19.905917499563,0.052047531751,NaN,0.019326703395
2457829.744833146688,19.756034848860,0.054777986867,NaN,0.019683244602
2457837.735287879594,19.877339121783,0.046828660263,NaN,0.019309784098
2457837.739569964353,19.967941565589,0.098055748023,NaN,0.019301826520
2457837.743842981290,20.043882965880,0.047749168862,NaN,0.019315111049
2457837.748138884082,20.080467379127,0.062340578152,NaN,0.019338942592
2457846.768324310426,19.990843824648,0.112855008548,NaN,0.019567061015
2457846.772596409079,19.961149575278,0.079040105722,NaN,0.019572969733
2457846.776921396609,20.096660550848,0.061550155529,NaN,0.019608140521
2457846.781191546470,19.949877592868,0.045851422259,NaN,0.019368540946
2457859.738301771227,19.759090536627,0.051350363637,NaN,0.019552806841
2457859.742576055694,19.811596556166,0.072630432302,NaN,0.019380123511
2457859.749428011477,19.730006684781,0.050644541938,NaN,0.019332600363
2457859.753712161910,19.861834323430,0.056106679549,NaN,0.019358980921
2457873.683497444261,19.893969012275,0.091853114445,NaN,0.019481874668
2457873.687773835845,20.001636991185,0.074619191641,NaN,0.019497180733
2457873.692052479368,19.943375379631,0.119123135719,NaN,0.019488082209
2457873.696324585006,19.757785514601,0.076558875556,NaN,0.019492558874
2457887.641835264396,19.830189640444,0.110355914965,NaN,0.019330581303
2457887.646111384500,19.957261444543,0.060557055583,NaN,0.019348262669
2457887.650389106479,19.990359796233,0.069143540479,NaN,0.019763929142
2457887.654667011462,19.973224294519,0.148747293800,NaN,0.019530753600
2457895.646785930265,19.935366504806,0.090276993691,NaN,0.019358756839
2457895.650965934619,19.786544269578,0.073584592765,NaN,0.019347915973
2457895.655137573369,19.747663176703,0.066943309916,NaN,0.019416160305

